Domino tilings of three-dimensional regions

In this thesis, we consider domino tilings of three-dimensional regions, especially those of the form $\mathcal{D} \times [0,N]$. In particular, we investigate the connected components of the space of tilings of such regions by flips, the local move performed by removing two adjacent dominoes and placing them back in the only other possible position. For regions of the form $\mathcal{D} \times [0,2]$, we define a polynomial invariant $P_t(q)$ that characterizes tilings that are "almost in the same connected component", in a sense discussed in the thesis. We also prove that the space of domino tilings of such a region is connected by flips and trits, a local move performed by removing three adjacent dominoes, no two of them parallel, and placing them back in the only other possible position. For the general case, the invariant is an integer, the twist, to which we give a simple combinatorial formula and an interpretation via knot theory; we also prove that the twist has additive properties for suitable decompositions of a region. Finally, we investigate the range of possible values for the twist of tilings of an $L \times M \times N$ box.

==> figures/alpha_in_cubes_vectors.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alpha_in_cubes_vectors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1041.95bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42377348)%
    \put(0,0){\includegraphics[width=\unitlength]{alpha_in_cubes_vectors.pdf}}%
    \put(0.56735266,0.03646474){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}}%
    \put(0.93764096,0.40786506){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_0$}}}}%
    \put(0.86863512,0.2364965){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(d_0)$}}}}%
    \put(0.13146024,0.40786506){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}}%
    \put(0.47696627,0.40786506){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_0$}}}}%
    \put(0.40796043,0.2364965){\scalebox{\myScaleVar}{\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(d_0)$}}}}%
  \end{picture}%
\endgroup%


==> figures/cube_caseThreeDirs.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cube_caseThreeDirs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{577.15bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
	\renewcommand{\myScaleVar}{0.8}
  \makeatother%
  \begin{picture}(1,0.63769574)%
    \put(0,0){\includegraphics[width=\unitlength]{cube_caseThreeDirs.pdf}}%
	\put(0.09802478,0.12383452){\scalebox{\myScaleVar}{\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$\alpha_{01}^C$}}}}%
    \put(0.09802478,0.06383452){\scalebox{\myScaleVar}{\color[rgb]{1,0.64705882,0}\makebox(0,0)[lb]{\smash{$\alpha_{12}^C$}}}}%
    \put(0.09802478,0.00383452){\scalebox{\myScaleVar}{\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\alpha_{20}^C$}}}}%
    \put(0.65247336,0.06838966){\scalebox{\myScaleVar}{\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\alpha_{01}^C + \alpha_{12}^C + \alpha_{20}^C$}}}}%
  \end{picture}%
	\renewcommand{\myScaleVar}{1}
\endgroup%


==> figures/cube_caseTwoParallel.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cube_caseTwoParallel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{577.15bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
	\renewcommand{\myScaleVar}{0.8}
  \makeatother%
  \begin{picture}(1,0.63769574)%
    \put(0,0){\includegraphics[width=\unitlength]{cube_caseTwoParallel.pdf}}%
    \put(0.09802478,0.12383452){\scalebox{\myScaleVar}{\color[rgb]{0.50196078,0,0.50196078}\makebox(0,0)[lb]{\smash{$\alpha_{01}^C$}}}}%
    \put(0.09802478,0.06383452){\scalebox{\myScaleVar}{\color[rgb]{1,0.64705882,0}\makebox(0,0)[lb]{\smash{$\alpha_{12}^C$}}}}%
    \put(0.09802478,0.00383452){\scalebox{\myScaleVar}{\color[rgb]{0,0.50196078,0}\makebox(0,0)[lb]{\smash{$\alpha_{20}^C$}}}}%
    \put(0.65247336,0.06838966){\scalebox{\myScaleVar}{\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\alpha_{01}^C + \alpha_{12}^C + \alpha_{20}^C$}}}}%
  \end{picture}%
	
	\renewcommand{\myScaleVar}{1}
\endgroup%


==> figures/cube_orientation.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cube_orientation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{561.95bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53356615)%
    \put(0,0){\includegraphics[width=\unitlength]{cube_orientation.pdf}}%
    \put(0.25798559,0.48576386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.82743127,0.48576386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
  \end{picture}%
\endgroup%


==> figures/d0_intersects_d1_complete_Axes.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'd0_intersects_d1_complete_Axes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1426.1573759bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40170554)%
    \put(0,0){\includegraphics[width=\unitlength]{d0_intersects_d1_complete_Axes.pdf}}%
    \put(0.17461774,0.39297907){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.00072389,0.3412748){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.07925659,0.25274209){\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.46911539,0.3593222){\makebox(0,0)[lb]{\smash{$d_0$}}}%
    \put(0.1858367,0.28078949){\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.27558836,0.05641032){\makebox(0,0)[lb]{\smash{$z$ even}}}%
    \put(0.91787372,0.3593222){\makebox(0,0)[lb]{\smash{$d_0$}}}%
    \put(0.63459503,0.28078949){\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.72434669,0.05641032){\makebox(0,0)[lb]{\smash{$z$ odd}}}%
    \put(0.53923388,0.02836293){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{0\Box}$}}}%
    \put(0.53923388,0.00031553){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\alpha_{1\Box}$}}}%
  \end{picture}%
\endgroup%


==> figures/d0_intersects_d1_lighterCyan_Axes.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'd0_intersects_d1_lighterCyan_Axes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1410.0073759bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34956931)%
    \put(0,0){\includegraphics[width=\unitlength]{d0_intersects_d1_lighterCyan_Axes.pdf}}%
    \put(0.17661778,0.3407429){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.00073218,0.28833188){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.08016439,0.19889967){\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.47448856,0.30670052){\makebox(0,0)[lb]{\smash{$d_0$}}}%
    \put(0.18796524,0.22726831){\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.27874491,0.00031915){\makebox(0,0)[lb]{\smash{$k$ even}}}%
    \put(0.9283869,0.30670052){\makebox(0,0)[lb]{\smash{$d_0$}}}%
    \put(0.64186358,0.22726831){\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.73264324,0.00031915){\makebox(0,0)[lb]{\smash{$k$ odd}}}%
  \end{picture}%
\endgroup%


==> figures/forksTreeSpinned.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forksTreeSpinned.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1546.725bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69719589)%
    \put(0,0){\includegraphics[width=\unitlength]{forksTreeSpinned.pdf}}%
    \put(0.19778888,0.67914965){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.0374501,0.63225525){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.10986116,0.55984419){\makebox(0,0)[lb]{\smash{$z$}}}%
  \end{picture}%
\endgroup%


==> figures/forksTreeSpinnedReversed.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'forksTreeSpinnedReversed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1546.725bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69719589)%
    \put(0,0){\includegraphics[width=\unitlength]{forksTreeSpinnedReversed.pdf}}%
    \put(0.19778888,0.68914965){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.0374501,0.64225525){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.10986116,0.55984419){\makebox(0,0)[lb]{\smash{$z$}}}%
  \end{picture}%
\endgroup%


==> figures/twistTwoTilings_flip.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twistTwoTilings_flip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1378.1bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35348941)%
    \put(0,0){\includegraphics[width=\unitlength]{twistTwoTilings_flip.pdf}}%
    \put(0.13422466,0.3317067){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_0$}}}}%
    \put(0.4825303,0.3317067){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_1$}}}}%
    \put(0.83083593,0.3417067){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$\alpha(t_0,t_1)$}}}}%
  \end{picture}%
\endgroup%


==> figures/twistTwoTilings_trit.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twistTwoTilings_trit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1604.025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35821995)%
    \put(0,0){\includegraphics[width=\unitlength]{twistTwoTilings_trit.pdf}}%
    \put(0.20010598,0.33950531){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_0$}}}}%
    \put(0.54922772,0.33950531){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_1$}}}}%
    \put(0.89834946,0.33950531){\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$\alpha(t_1,t_0)$}}}}%
  \end{picture}%
\endgroup%


==> figures/wiresEffect.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'onionsEffect.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{723.48093262bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78707847)%
    \put(0,0){\includegraphics[width=\unitlength]{wiresEffect.pdf}}%
    \put(0.24665395,0.63045069){\color[rgb]{0,0,0}\scalebox{0.7}{\makebox(0,0)[lb]{\smash{$x$}}}}%
    \put(-0.01017278,0.43000752){\color[rgb]{0,0,0}\scalebox{0.7}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0.16216963,0.77622754){\color[rgb]{0,0,0}\scalebox{0.7}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.40992981,0.51595189){\color[rgb]{0,0,0}\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_{0,j,0}$}}}}%
    \put(0.95566681,0.34544978){\color[rgb]{0,0,0}\scalebox{0.8}{\makebox(0,0)[lb]{\smash{$t_{1,j',0}$}}}}%
  \end{picture}%
\endgroup%

